The Cosmic Baryon Partition between the IGM and CGM in the SIMBA Simulations

We use the Simba suite of cosmological hydrodynamical simulations to investigate the importance of various stellar and AGN feedback mechanisms in partitioning the cosmic baryons between the intergalactic (IGM) and circumgalactic (CGM) media in the $z\leq 1$ Universe. We identify the AGN jets as the most prominent mechanism for the redistribution of baryons between the IGM and CGM. In contrast to the full feedback models, deactivating AGN jets results in $\approx20$ per cent drop in fraction of baryons residing in the IGM and a consequent increase of CGM baryon fraction by $\approx 50$ per cent. We find that stellar feedback modifies the partition of baryons on a $10$ per cent level. We further examine the physical properties of simulated haloes in different mass bins, and their response to various feedback models. On average, a sixfold decrease in the CGM mass fraction due to the inclusion of feedback from AGN jets is detected in $10^{12}M_{\odot} \leq M_{\rm 200} \leq 10^{14}M_{\odot}$ haloes. Examination of the average radial gas density profiles of $M_{200} > 10^{12}M_{\odot}$ haloes reveals up to an order of magnitude decrease in gas densities due to the AGN jet feedback. We compare gas density profiles from Simba simulations to the predictions of the modified NFW model, and show that the latter provides a reasonable approximation within the virial radii of the full range of halo masses, but only when rescaled by the appropriate mass-dependent CGM fraction of the halo. The relative partitioning of cosmic baryons and, subsequently, the feedback models can be constrained observationally with fast radio bursts (FRBs) in upcoming surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
